Dynamics of Neutron Star Accretion Columns in Split-Monopole Magnetic Fields

We perform 2D axisymmetric radiative relativistic MHD simulations of radiation pressure supported neutron star accretion columns in split-monopole magnetic fields. The accretion columns exhibit quasi-periodic oscillations, which manifest in the luminosity power spectrum as 2-10 kHz peaks, together with broader extensions to somewhat higher frequencies. The peak frequency decreases for wider columns or higher mass accretion rates. In contrast to the case of shorter columns in uniform magnetic fields, pdV work contributes substantially to maintaining the radiation pressure inside the column against sideways radiative cooling. This is in part due to the compression associated with accretion along the converging magnetic field lines towards the stellar surface. Propagating entropy waves which are associated with the slow-diffusion photon bubble instability form in all our simulations. Radial advection of radiation from the oscillation itself as well as the entropy waves is also important in maintaining radiation pressure inside the column. The time-averaged profile of our fiducial simulation accretion is approximately consistent with the classical 1D stationary model provided one incorporates the correct column shape. We also quantify the porosity in all our accretion column simulations so that this may also in principle be used to improve 1D models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
